The Grism lens-amplified survey from space (GLASS). VII. The diversity of the distribution of star formation in cluster and field galaxies at 0.3<z<0.7

Exploiting the slitless spectroscopy taken as part of the Grism Lens-Amplified Survey from Space (GLASS), we present an extended analysis of the spatial distribution of star formation in 76 galaxies in 10 clusters at 0.3< z <0.7. We use 85 foreground and background galaxies in the same redshift range as a field sample. The samples are well matched in stellar mass (10^8-10^11 M_sun) and star formation rate (0.5-50 M_sun/yr). We visually classify galaxies in terms of broad-band morphology, Halpha morphology and likely physical process acting on the galaxy. Most Halpha emitters have a spiral morphology (41+/-8% in clusters, 51+/-8% in the field), followed by mergers/interactions (28+/-8%, 31+/-7%, respectively) and early-type galaxies (remarkably as high as 29+/-8% in clusters and 15+/-6% in the field). A diversity of Halpha morphologies is detected, suggesting a diversity of physical processes. In clusters, 30+/-8% of the galaxies present a regular morphology, mostly consistent with star formation diffused uniformly across the stellar population (mostly in the disk component, when present). The second most common morphology (28+/-8%) is asymmetric/jellyfish, consistent with ram pressure stripping or other non-gravitational processes in 18+/-8% of the cases. Ram pressure stripping appears significantly less prominent in the field (2+/-2%), where the most common morphology/mechanism appears to be consistent with minor gas rich mergers or clump accretion. This work demonstrates that while environment specific mechanisms affect galaxy evolution at this redshift, they are diverse and their effects subtle. A full understanding of this complexity requires larger samples and detailed and spatially resolved physical models.

==> cover_letter.txt <==
Dear Editor,  

We thank the referee for his/her helpful comments. Please find said comments and our responses below. We hope that this new version of the manuscript resolve all the issues he/she raised. We have highlighted in boldface the changes we have made. 
Sincerely, Benedetta Vulcani


==> referee_response.txt <==
Dear Referee,
We thank you for your constructive report which definitely helped us to improve our manuscript. Please find below our responses to your comments. We hope that this new version of the manuscript resolve all the issues you raised. We have highlighted in boldface the changes we have made. 

We note that we have slightly changed the title: it is now GLASS VII instead of GLASS XI. That’s because there have been some delays in the other papers of the collaboration. 


Q: The paper is well written, and suitable for publication in ApJ, after the authors take into account a few suggestions and address some important questions/comments. Furthermore, I would recommend that the authors consider eliminating the repetition of some of the galaxies in figures (some are given in the main text, thus they do not need to be repeated in e.g. A1 - just refer to them in the main text). There are also figures that do not present any clear results and that could likely be removed and the results simply stated in the text, making the results clearer and easier to understand for interested readers.

A: As suggested by the referee, we have removed some unnecessary figures, also to avoid repetitions. 


-Abstract:

Q: - "early-types galaxies" >> early-type galaxies

A: We thank the referee for catching the typo, we fixed it. 


- Introduction:

Q1) "However, e.g. Haines et al. (2013) at z < 0.15 and Patel et al. (2009); Vulcani et al. (2010) at 0.4< z <0.8 found that within the virial radius the SFRs of star forming galaxies are significantly lower than those found in field regions, at any given mass. Moreover, Haines et al. (2013) found that the SFRs of the galaxies in the infall regions are indistinguishable from those in the field."

The authors should also mention/cite other relevant studies such as: Muzzin et al. 2012 (http://adsabs.harvard.edu/abs/2012ApJ...746..188M), Darvish et al. 2016 (http://adsabs.harvard.edu/abs/2016ApJ...825..113D), van der Burg et al. (http://adsabs.harvard.edu/abs/2015A%26A...577A..19V), Koyama et al. 2013 (http://adsabs.harvard.edu/abs/2013MNRAS.434..423K), Sobral et al. 2011 (http://adsabs.harvard.edu/abs/2011MNRAS.411..675S)

A1: We thank the referee for the suggestions and we added some of the references he/she suggested. Now the text reads as follows:
“However, e.g. Haines et al. (2013) at z < 0.15 and Patel et al. (2009); Vulcani et al. (2010), Koyama et al. (2013) at 0.4< z <0.8, Muzzin et al. (2012) at 0.85< z <1.20 found that within the virial radius the SFRs of star forming galaxies are significantly lower than those found in field regions, at any given mass In contrast, e.g. Sobral et al. (2011) found that at z ∼ 0.8 differences hold only at low masses, Koyama et al. (2013); Darvish et al. showed a lack of environmental dependence of the SFR-Mass relation out to z∼1−2.”


Q2) The authors should perhaps mention/discuss briefly the scenarios discussed in e.g. Muzzin et al. 2012 (environment working as a "light switch", while stellar mass seems to have a more continuous effect)

A2: AS suggested by the referee, we have added a sentence describing the scenario proposed by Muzzin et al.:
“Muzzin et al. 2012} also argue that  the lack of strong  correlation of the properties of star-forming and quiescent galaxies with their environment can be understood if the environmental- quenching timescale is rapid, and that the evolution of the internal-quenching and environmental-quenching rates mirrors each other, regardless of which processes dominate the overall quenching process.”


Q3) In addition to the simple distinction between "Cluster" and "field", the authors should further mention the likely importance of different "intermediate" environments, e.g. groups vs filaments; Darvish et al. 2014, 2015 (http://adsabs.harvard.edu/abs/2014ApJ...796...51D, http://adsabs.harvard.edu/abs/2015ApJ...814...84D), particularly because there may be pre-processing of galaxies in these environments, prior to e.g. in-falling into clusters

A3: As suggested by the referee, we have added the following sentence:
“We note that while many studies have so far been mostly confined to field versus clusters, intermediate environments such as galaxy groups, outskirts of clusters and filaments are equally important to shed light on the processes inducing galaxy transformations (e.g., see Kodama et al. 2001; Porter & Raychaudhury 2007; Porter et al. 2008; Sobral et al. 2011; Coppin et al. 2012; Darvish et al. 2014).”


Q4) "In turn, the ICM can impact the gas within a galaxy by either compressing it, leading to triggered star formation (Bekki & Couch 2003)" 

Authors should refer to more recent studies showing interesting effects at play in e.g. merging clusters (e.g. Stroe et al. 2014, 2015; http://adsabs.harvard.edu/abs/2014MNRAS.438.1377S , http://adsabs.harvard.edu/abs/2015MNRAS.450..646S).

A4: We have added the references suggested by the referee. 


Q5) "The morphology of the gas should also reflect the motion of the galaxy through the ICM. Strangulation, which is the removal of the hot gas halo surrounding the galaxy either via hydrodynamical or tidal effects (Larson, Tinsley & Caldwell 1980; Balogh, Navarro & Morris 2000), should deprive the galaxy of its outer gas reservoir but have a much gentler effect on the deeply embedded interstellar medium (ISM) and diffuse star formation. Wet major and minor mergers, cold gas accretion and harassment should also leave relatively significant signatures in the gas dynamics (Moore et al. 1996)."

It may be worth mentioning alternative scenarios even without major stripping by the environment itself, but rather due to internal feedback and to escape velocities becoming low enough (in massive haloes such as clusters) for outflows from both star formation and AGN activity to be much more efficient. This has been observed/discussed in McGee et al. (http://adsabs.harvard.edu/abs/2014MNRAS.442L.105M) and Sobral et al. 2015, http://adsabs.harvard.edu/abs/2015MNRAS.450..630S) and should be mentioned.

A5: We added the following sentence:
“Internal feedback, likely driven by either supernovae or active galactic nucleus (AGN), and/or low escape velocities might be the responsible for outflows from both star formation and AGN activity to be much more efficient and induce faster transformations (see, e.g., McGee, Bower & Balogh 2014; Sobral et al. 2015). At the same time, many external physical mechanisms can take place.”

Q6) "Very few spatially resolved studies of H-alpha have been conducted beyond the local universe at z = 0-1"

This is an odd statement. Surely the authors mean "with HST"? Several resolved studies of H-alpha have been conducted beyond the local universe at z=0.1 and the authors should refer to those (http://adsabs.harvard.edu/abs/2015ApJ...799..209W, http://adsabs.harvard.edu/abs/2016MNRAS.457.1888S, http://adsabs.harvard.edu/abs/2010ApJ...724.1373G, http://adsabs.harvard.edu/abs/2013ApJ...779..139S, http://adsabs.harvard.edu/abs/2012MNRAS.426..935S, http://adsabs.harvard.edu/abs/2012ApJ...760..130S, http://adsabs.harvard.edu/abs/2012MNRAS.427..688L, http://adsabs.harvard.edu/abs/2008A%26A...477..789Y )

A6: We amended the text adding “from space” and we also added a list of studies conducted from ground, as required by the referee.


Q7: - Figure1 : The median redshift for clusters still seems slightly higher than the median redshift for the field: is this the case?

A7: the median redshift in clusters in 0.55, that in the field 0.51. In both cases the standard deviation is 0.1, therefore median values are overall in agreement. 


Q8: - 3.1: Stellar masses
When deriving stellar masses, authors should mention how many bands (and which bands) were used. Additionally, it should be mentioned whether emission lines were taken into account and what role they may play for the sample of galaxies being studied here (since they are H-alpha emitters).

A8: We are using 7 HST/WFC3+ACS bands (F435W, F606W, F814W, F105W, F125W,
F140W, F160W).
The templates for SED fitting used here do not include emission lines. 
In Vulcani et al. 2015, where we analyzed only two clusters, we had used a SED fitting procedure that considered emission lines (see Castellano et al. 2014). Comparing those mass estimates to the one used here for the subset of objects in common, after correcting for the IMF, we get that results are in agreement and the dispersion is <0.1dex, which is smaller than the typical error on mass estimates (0.2-0.3 dex). We added these pieces of information in the text. 


Q9:- 3.2 Ha maps
"Note that For A2744 we" >> Note that for

A9: Thanks - we corrected the typo


Q10: - Figure 2: there seems to be a few (~6 galaxies at the highest SFRs) which are only seen in the cluster and not in the field. Any evidence for these being different from those in the field (e.g. AGN)? Are these sources clumpier/more disturbed (i.e., are they responsible for increasing the differences between cluster and field properties)?

A10: As it can also be seen in Fig 16 which shows the SFR-mass relation for galaxies of different type and experiencing different processes, the cluster galaxies in the high SFR tail are mostly regular and not experiencing any strong process. two of them are ellipticals, two spirals, two merging systems, so they do not all belong to the same class of objects. Therefore, we do not expect them to drive all the trends.  No evidence for AGN emission is detected from the X-ray maps, as it is discussed in a companion paper, currently under review. 


Q11: - 3.3: SFRs
On correcting for dust extinction. Authors use the relation derived by Hopkins et al. (2001), which is valid for the local Universe, but which has been shown to be *invalid* for higher redshifts (it clearly evolved with redshift).

This correction is valid at z~0 but invalid at z>0. The relation changes, as shown in e.g. http://adsabs.harvard.edu/abs/2012MNRAS.420.1926S, http://adsabs.harvard.edu/abs/2013ApJ...763..145D . This means that for z>0 using Hopkins et al. (2001) *overestimates* SFRs. An alternative would be to correct the Hopkins et al. (2001) relation with the evolution of the typical SFR (SFR*) of galaxies from z~0 to higher redshift.

The authors should see Garn & Best 2010 for a discussion on the best ways to empirically correct for dust extinction. Furthermore, given that all results (including e.g. 3D-HST, WISP, narrow-band; http://adsabs.harvard.edu/abs/2014ApJ...788...86P, http://adsabs.harvard.edu/abs/2013ApJ...763..145D, http://adsabs.harvard.edu/abs/2012MNRAS.420.1926S ) show that there is no evolution in the empirical relation between stellar mass and A_Ha (dust extinction), this relation would be much more appropriate. 

A11: As suggested by the referee, we have adopted the mass-dependent formula to correct for dust extinction discussed by Garn & Best 2010. We have modified the text and all the figures and table accordingly. We note that the overall conclusions of the paper have not changed. 



Q12: - 3.5: Sizes and B/T ratios
"To estimate the H-alpha size of the galaxies, we choose to fix the Sersic index to n=1". It would be useful to comment on how good of a choice this is and how this affects sizes when compared to e.g. setting n=1.5 or n=2 (or allowing n to vary).

A12: In our analysis, we are testing the hypothesis that Ha is in an exponential disk. It is a common choice to treat spiral disks as exponential disks (e.g. Graham & Driver 2005, Meert et al. 2015), and, given all the complexities of the morphologies, we think that increasing the flexibility of the fit would not lead to more understanding. 
That’s why we are measuring sizes for spiral galaxies by fixing n=1. 
We added a reference of this in the text.


Q13: - Comments on the statistical methodology:

Authors should consider reformulating the comparison of classes in Figs 6-9 as contingency tables, not fractions with nonstandard approximate errors. Analysis of r x c contingency tables is summarized in Wikipedia and presented in detail in the text 'Categorical Data Analysis' (Agresti, 2012, 3rd edition). Code implementations are given in the public domain; see the text 'Modern Statistical Methods for Astronomy with R Applications' (Feigelson & Babu 2012).

A13: While we appreciate the referee’s suggestion, we like the visual way in which the histograms and the plots with the tables make it easy to compare fractions, also in view of future talks. Nonetheless, we have added in parenthesis the real number of objects in each class, so that an interested reader is quickly able to perform any additional statistical comparisons he/she might be interested in. 


Q14: - 4.1: The peculiar morphology of H-alpha emitters:

Q14-1) "The two samples present quite different morphological distributions:". This does not seem to be a very fair statement, given that the fractions are all consistent within the error bars. This should be reformulated to "the two samples present morphological distributions which are all consistent within the errors/1 sigma errors". Fig 7 shows that there are indeed differences, but perhaps only in terms of "clumpy" and "minor mergers" - all other classes are consistent between cluster and field within the errors. This should be clearly stated/noted.

A14-1: We changed the text as suggested by the referee.  


Q14-2) This is of course up to the authors, but since this work focuses on GLASS and H-alpha emitters, it is not clear what the comparison/discussion of the non H-alpha emitters really add to the results (the results that H-alpha emitters are more spiral and merger-like are of course not new as they should be dominated by star-forming galaxies, followed by AGN, and thus they will reflect such morphologies). As the authors mention, it is not possible to conduct a proper analysis on the incidence of Ha emitters in different environments. Removing the comparison with the "non-Ha emitters", or shortening it would make the paper much more focused.

A14-2: We think that this comparison might be useful to understand if Ha emitters are special and if they have a different morphological distribution than non Ha emitters, so we would like to keep the comparison in the text. 


Q15: - On elliptical H-alpha emitters: any evidence for AGN activity? Also, can't some be disk+bulge galaxies which have had their disk destroyed/removed? Can dust be important here (hiding the UV?)?

A15: According to the X-ray emission maps, these galaxies do not host strong AGN. This is also revisited in a companion paper currently under review, where X-ray maps for all the clusters are presented. Following the concerns of the referee, we added the following comment to the text. 
“In addition, the X-ray maps show that these elliptical galaxies are not strongly emitting in X-ray, therefore the presence of strong AGNs is excluded. 
The origin of these objects is unclear, they might be disk+bulge galaxies which have had their disk destroyed or removed by some process or very dusty objects. “


Q16: - 4.2: The diversity of Ha morphologies:

Q16-1) In addition to comments for 4.1, could the authors check if the ~6 sources with very high SFRs in the cluster (from Fig 1) are driving any of the results in e.g. Fig 7. E.g. are they all clumpy?

A16-1: As stated in A10, from current Fig. 16 it emerges that the highly star forming objects in clusters have a variety of morphologies, therefore we do not expect them to strongly bias results. 


Q16-2) Authors should perhaps discuss/comment results from http://adsabs.harvard.edu/abs/2011MNRAS.411..675S from a sample of Ha emitters that reveals similar trends in respect to mergers but that shows that the increase in mergers within H-alpha emitters is progressive from field into groups and into clusters (see their Fig. 10, left panel)

A16-2: We added in the conclusions the following sentence:
“Interestingly, Sobral et al. (2011) found instead that that the increase in mergers within Ha emitters is progressive from field into groups and into clusters. Their analysis revealed that non-merger driven star formation is strongly suppressed in both rich groups/cluster environments and for high stellar masses, implying that once potential mergers are neglected, stellar mass and environment both play separate and important roles.”



Q17: - Figures 8 and 9: see comment on statistical methodology. These figures will not be very clear for most readers, and thus perhaps simply stating the main results would be much more useful/interesting. Also, as authors mention, further splitting the sample in so many sub-classes result in errors which are even more relevant making these results very uncertain. Of course, it is up to the authors to make any changes here - these are just suggestions.

A17: As discusses above, we would  like to keep these figures for the visual appeal, also in view of future talks. Nonetheless, we have added in parenthesis the real number of objects in each class, so that an interested reader is quickly able to perform any additional statistical comparisons he/she might be interested in. 


Q18: - Spiral galaxies with asymmetric Ha due to ram pressure: perhaps change to "likely due to ram pressure".

A18: Done


Q19: - 4.4: Offsets

Can the authors comment on any potential uncertainty in the astrometry for Ha vs e.g UV/Optical and NIR observations? Could this explain the offsets or the offsets are larger than any uncertainty?

A19: The astrometry for Ha vs e.g UV/Optical and NIR observations is precise at a sub-pixel level. We checked the centers of the images in the different bands and realigned them if necessary, so that the measured offset of the Ha emission is real.  
At the redshifts consider here, 1 pixel corresponds roughly to 0.2-0.3 kpc, therefore it is smaller than the measured offset. In addition,  when averaging the offsets for our samples, the errors on the mean values should include the errors on the astrometry. We added a comment on this in the text, that now reads: 
“We note that this offset is larger than any potential uncertainty in the astrometry for the different bands, which is of the order of a fraction of a pixel. For reference at the redshifts consider here, 1 pixel corresponds roughly to 0.2-0.3 kpc.”



Q20: - Fig 14. Since no difference with environment is found, it may be worth simply summarising this result in a few sentences instead of 3 figures which may not add much to the reader.

A20: As suggested by the referee we shortened this section, removing Fig. 14. 


Q21: - Fig 16. Authors should consider also discussing/mentioning similar results by Koyama et al. 2013.

A21: We have included also this reference in the discussion of the topic.


Q22: - Conclusion:

Q22-1) Typo towards the end: "As discusses by Treu et al. (2015)" >> As discussed by...

A22-1: Done, thanks


Q23-2) The authors should bring in many references from the introduction and those suggested to place their new results into context, something that at the moment it lacking a bit. Many environment studies similar to this have been done, including with Ha emitters at z~0.3-1.0. This would be tremendously useful for many readers and is very good practice.

A23-2: Following the referee’s suggestion, we have repeated in the last section some references of the references added in the introduction (see A19-4) and we agree with the referee that those were helpful and needed. However, for the sake of conciseness (this is already a very  long paper!) we would prefer to avoid repetitions and state again what already said in the introduction.

Q23-3) In general, I would suggest changing "galaxies experiencing ram pressure stripping" to "likely experiencing ram pressure striping". 

A23-3: We have done it, since we agree that it is important to be cautious here. 

Q23-4) "The emerging picture is that Ha emitters are not a homogeneous population, characterized by similar morphology, size or SFR values." . This is a very odd statement and should be removed or re-worded, or a few references given that have presented this many times before. Why would H-alpha emitters have similar morphologies, sizes and SFR values? It is well known that an H-alpha selection provides what is arguably the most complete view of star-forming galaxies (detecting galaxies that are in both UV and e.g. SMG samples).

A23-4: We have rephrased this part of the conclusions, also adding some references of previous works that characterized the properties of  Ha emitters at similar redshifts.  Now the text reads:
“The emerging picture is that Ha emitters are a very heterogeneous population, characterized by a range of morphologies, sizes and SFRs, in agreement with previous studies conducted from the ground (e.g. Yang et al. 2008; Gonçalves et al. 2010; Sobral et al. 2013; Swinbank et al. 2012; Wisnioski et al. 2015; Stott et al. 2016) and from space (Nelson et al. 2012, 2013; Nelson et al. 2015).”



